Network Systems and String Stability

Network systems and their control are highly important and appear in a variety of applications, including vehicle platooning and formation con- trol. Especially vehicle platoons are highly investigated and an interesting problem that arises in this area is string stability, which broadly spoken means that a input signal amplifies unbounded as it travels through the vehicle string. However, various definitions are commonly used. In this paper, we aim to formalise the notion of string stability and illustrate the importance of those distinctions on simulation examples. A second goal is to generalise the found definitions for general network systems.

==> figures/example3-infty2stringstability.tikz <==
% This file was created by matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.20810,0.16630,0.52920}%
\definecolor{mycolor2}{rgb}{0.07947,0.51590,0.83283}%
\definecolor{mycolor3}{rgb}{0.19855,0.72140,0.63095}%
\definecolor{mycolor4}{rgb}{0.82657,0.73203,0.34635}%
\definecolor{mycolor5}{rgb}{0.97630,0.98310,0.05380}%
%
\begin{tikzpicture}

\begin{axis}[%
width=0.951\figurewidth,
height=\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
xmin=0,
xmax=2,
xlabel={$t$},
ymin=0,
ymax=4,
ylabel={$x$},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
axis line style = {gray},
legend style={draw=none},
xticklabel style={/pgf/number format/precision=2,},
yticklabel style={/pgf/number format/precision=2,},
no markers,line join=round
]
\addplot +[color=mycolor1,forget plot]
  table[row sep=crcr]{%
0	1\\
0.05	0.951229424500714\\
0.1	0.90483741803596\\
0.15	0.860707976425058\\
0.2	0.818730753077982\\
0.25	0.778800783071405\\
0.3	0.740818220681718\\
0.35	0.704688089718714\\
0.4	0.670320046035639\\
0.45	0.637628151621773\\
0.5	0.606530659712634\\
0.55	0.576949810380487\\
0.6	0.548811636094027\\
0.65	0.522045776761016\\
0.7	0.49658530379141\\
0.75	0.472366552741015\\
0.8	0.449328964117222\\
0.85	0.427414931948727\\
0.9	0.406569659740599\\
0.95	0.386741023454501\\
1	0.367879441171442\\
1.05	0.349937749111155\\
1.1	0.33287108369808\\
1.15	0.316636769379053\\
1.2	0.301194211912202\\
1.25	0.28650479686019\\
1.3	0.272531793034013\\
1.35	0.259240260645892\\
1.4	0.246596963941607\\
1.45	0.234570288093798\\
1.5	0.22313016014843\\
1.55	0.212247973826743\\
1.6	0.201896517994655\\
1.65	0.192049908620754\\
1.7	0.182683524052735\\
1.75	0.173773943450445\\
1.8	0.165298888221587\\
1.85	0.157237166313628\\
1.9	0.149568619222635\\
1.95	0.142274071586514\\
2	0.135335283236613\\
};
\addplot +[color=mycolor2,forget plot]
  table[row sep=crcr]{%
0	1.4142135623731\\
0.05	1.27963334832911\\
0.1	1.15786013493482\\
0.15	1.04767517494119\\
0.2	0.947975700234158\\
0.25	0.857763884960707\\
0.3	0.77613685895234\\
0.35	0.702277671496975\\
0.4	0.635447115021628\\
0.45	0.57497632685457\\
0.5	0.520260095022889\\
0.55	0.470750801087653\\
0.6	0.425952939394512\\
0.65	0.385418157886558\\
0.7	0.348740770846249\\
0.75	0.31555369865639\\
0.8	0.285524793943945\\
0.85	0.258353517337489\\
0.9	0.233767929568162\\
0.95	0.211521969810067\\
1	0.191392993020822\\
1.05	0.173179541635135\\
1.1	0.156699329309786\\
1.15	0.141787416540633\\
1.2	0.128294559892616\\
1.25	0.116085718321294\\
1.3	0.10503870163669\\
1.35	0.0950429475827918\\
1.4	0.0859984152933403\\
1.45	0.0778145840492103\\
1.5	0.0704095473166296\\
1.55	0.0637091929990598\\
1.6	0.0576464616984239\\
1.65	0.0521606755621107\\
1.7	0.0471969309986316\\
1.75	0.0427055491840232\\
1.8	0.0386415788594792\\
1.85	0.0349643464440441\\
1.9	0.0316370489597437\\
1.95	0.0286263856950117\\
2	0.0259022249199759\\
};
\addplot +[color=mycolor3,forget plot]
  table[row sep=crcr]{%
0	2\\
0.05	1.63746150615596\\
0.1	1.34064009207128\\
0.15	1.09762327218805\\
0.2	0.898657928234443\\
0.25	0.735758882342884\\
0.3	0.602388423824404\\
0.35	0.493193927883213\\
0.4	0.403793035989311\\
0.45	0.330597776443173\\
0.5	0.270670566473225\\
0.55	0.221606316724668\\
0.6	0.181435906578825\\
0.65	0.148547156428668\\
0.7	0.121620125250436\\
0.75	0.0995741367357278\\
0.8	0.0815244079567324\\
0.85	0.0667465399206521\\
0.9	0.0546474448945851\\
0.95	0.0447415437123312\\
1	0.0366312777774683\\
1.05	0.0299911536409554\\
1.1	0.0245546798061369\\
1.15	0.0201036714892671\\
1.2	0.01645949409804\\
1.25	0.0134758939981709\\
1.3	0.0110331288415215\\
1.35	0.00903316188522533\\
1.4	0.00739572743296585\\
1.45	0.00605510949075162\\
1.5	0.00495750435333271\\
1.55	0.00405886127259146\\
1.6	0.00332311454634786\\
1.65	0.00272073607509578\\
1.7	0.0022275502956896\\
1.75	0.00182376393110903\\
1.8	0.00149317161675336\\
1.85	0.00122250552225914\\
1.9	0.00100090286688122\\
1.95	0.000819469957959572\\
2	0.000670925255805023\\
};
\addplot +[color=mycolor4,forget plot]
  table[row sep=crcr]{%
0	2.82842712474619\\
0.05	1.89595140046832\\
0.1	1.27089423004326\\
0.15	0.851905878789025\\
0.2	0.571049587887891\\
0.25	0.382785986041644\\
0.3	0.256589119785232\\
0.35	0.171996830586681\\
0.4	0.115292923396848\\
0.45	0.0772831577189587\\
0.5	0.0518044498399519\\
0.55	0.0347255612015675\\
0.6	0.0232772397832482\\
0.65	0.0156032004430895\\
0.7	0.0104591380393151\\
0.75	0.00701096989200679\\
0.8	0.00469959366076447\\
0.85	0.00315023183903244\\
0.9	0.00211166355136316\\
0.95	0.00141549040896154\\
1	0.000948831596098103\\
1.05	0.00063602083917655\\
1.1	0.000426337518196451\\
1.15	0.000285782584824165\\
1.2	0.000191565795415518\\
1.25	0.000128410392801784\\
1.3	8.60760604143465e-05\\
1.35	5.76985087795112e-05\\
1.4	3.86764670612697e-05\\
1.45	2.59256111810062e-05\\
1.5	1.73784568803541e-05\\
1.55	1.16491280160674e-05\\
1.6	7.80864402800533e-06\\
1.65	5.23429062432845e-06\\
1.7	3.50864993226377e-06\\
1.75	2.35191838411799e-06\\
1.8	1.57653803951404e-06\\
1.85	1.05678505122399e-06\\
1.9	7.08384204186238e-07\\
1.95	4.74844132361039e-07\\
2	3.18297540664005e-07\\
};
\addplot +[color=mycolor5,forget plot]
  table[row sep=crcr]{%
0	4\\
0.05	1.79731585646889\\
0.1	0.807586071978622\\
0.15	0.36287181315765\\
0.2	0.163048815913465\\
0.25	0.0732625555549367\\
0.3	0.0329189881960801\\
0.35	0.0147914548659317\\
0.4	0.00664622909269573\\
0.45	0.00298634323350672\\
0.5	0.00134185051161005\\
0.55	0.000602932300381906\\
0.6	0.000270914945963415\\
0.65	0.000121729932033614\\
0.7	5.46967842627238e-05\\
0.75	2.45768494133128e-05\\
0.8	1.10430902881488e-05\\
0.85	4.96198031982685e-06\\
0.9	2.22956147707784e-06\\
0.95	1.00180654893105e-06\\
1	4.50140698877036e-07\\
1.05	2.02261253933421e-07\\
1.1	9.08818397109542e-08\\
1.15	4.08358428943904e-08\\
1.2	1.83487269865901e-08\\
1.25	8.24461448975422e-09\\
1.3	3.7045440882271e-09\\
1.35	1.66455895768966e-09\\
1.4	7.47934552170737e-10\\
1.45	3.36068657554355e-10\\
1.5	1.51005381771164e-10\\
1.55	6.78510917673625e-11\\
1.6	3.04874607780516e-11\\
1.65	1.36988991699663e-11\\
1.7	6.15531217358724e-12\\
1.75	2.76576004277608e-12\\
1.8	1.24273609501738e-12\\
1.85	5.58397322245239e-13\\
1.9	2.50904090370284e-13\\
1.95	1.12738475018853e-13\\
2	5.06566621963766e-14\\
};
\end{axis}
\end{tikzpicture}%
